Heavy flavors and quarkonia: highlights, open questions, and perspectives

An overview of the phenomenology and experimental results on open heavy-flavour and quarkonium production in heavy-ion collisions at the RHIC and at the LHC energies is presented, with special emphasis on observables that carry information from the different collision stages. Perspective for future measurements and phenomenological modeling, that will shed light on the current open question in heavy-ion collisions, will be also discussed.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

